CAM-Guided Saliency Cutout and Image-Based Malware Classification

Dropout regularization is commonly used to reduce overfitting by removing parts of a neural network during training. For Convolutional Neural Networks (CNN), cutouts serve a somewhat analogous purpose. Cutouts can be implemented as data augmentation: the original training image is retained, and additional copies are created with regions removed. In this chapter, we test whether cutout placement can be improved by using High-Resolution Class Activation Mapping (HiResCAM). We compare four controlled training conditions: no cutout, standard random cutout, low-saliency cutout, and high-saliency cutout. We experiment using grayscale malware images from the RawMal-TF dataset (17 families with~1,000 samples per family), and for comparison to natural images, we experiment with the well-known CIFAR-100 dataset. All experiments are based on ResNet18 with~100 training epochs. For the cutout experiments, we test cutout areas of~5\%, 10\%, 20\%, and~30\%, and we consider~$M\in\{4,8}$ augmented copies per original training image. The RawMal-TF results are slightly worse for all three cutout cases (random, high and low saliency) as compared to no cutouts. In contrast, our CIFAR-100 experimental results improve slightly under low-saliency cutout. These results suggest that the value of saliency-guided cutout is domain dependent, and that malware images should not be treated as equivalent to natural images.

==> data/cifar_best_conditions.csv <==
x,label,accuracy,accuracy_sd
1,No cutout,62.646300,0.570301
2,Best random,62.755067,0.460338
3,Best low saliency,63.509500,0.357486
4,Best high saliency,60.850167,0.371195


==> data/cifar_error_m4.csv <==
area,baseline_error,baseline_sd,random_error,random_sd,low_error,low_sd,high_error,high_sd
5,37.353700,0.570301,37.244933,0.460338,37.122000,0.350852,39.196167,0.498970
10,37.353700,0.570301,37.737433,0.342051,36.490500,0.357486,41.151967,0.519930
20,37.353700,0.570301,40.532333,0.787847,36.951967,0.351744,45.927167,0.485759
30,37.353700,0.570301,46.017533,0.714891,40.049033,0.733893,52.737033,0.285141


==> data/cifar_error_m8.csv <==
area,baseline_error,baseline_sd,random_error,random_sd,low_error,low_sd,high_error,high_sd
5,37.353700,0.570301,37.629467,0.379911,36.776600,0.099810,39.149833,0.371195
10,37.353700,0.570301,37.733967,0.156379,36.694233,0.765828,41.847033,0.135106
20,37.353700,0.570301,40.927167,0.499528,37.245300,0.392390,48.009700,0.601360
30,37.353700,0.570301,48.320333,0.860753,40.412067,0.548031,54.384933,0.274221


==> data/cifar_low_seed_effects_m4.csv <==
area,seed42,seed43,seed44,mean
5.000000,-0.100000,0.478000,-0.009200,0.122933
10.000000,2.048500,0.769800,0.922500,1.246933
20.000000,3.608700,4.607100,2.525300,3.580367
30.000000,5.909900,6.617700,5.377900,5.968500


==> data/cifar_low_seed_effects_m8.csv <==
area,seed42,seed43,seed44,mean
5.000000,1.201700,0.648000,0.708900,0.852867
10.000000,0.256200,1.338500,1.524500,1.039733
20.000000,3.586900,3.958000,3.500700,3.681867
30.000000,7.966500,9.074000,6.684300,7.908267


==> data/cifar_paired_m4.csv <==
area,low_effect,low_sd,high_effect,high_sd
5,0.122933,0.310830,-1.951233,0.441774
10,1.246933,0.698363,-3.414533,0.767223
20,3.580367,1.041189,-5.394833,0.450073
30,5.968500,0.621974,-6.719500,0.475881


==> data/cifar_paired_m8.csv <==
area,low_effect,low_sd,high_effect,high_sd
5,0.852867,0.303629,-1.520367,0.455730
10,1.039733,0.684903,-4.113067,0.021279
20,3.681867,0.242991,-7.082533,0.559657
30,7.908267,1.195914,-6.064600,0.606617


==> data/cifar_secondary_metrics.csv <==
x,label,aulc,aulc_sd,degradation,degradation_sd
1,No cutout,53.049400,0.469584,0.528533,0.390002
2,Best random,52.735043,0.370798,0.623467,0.451514
3,Best low saliency,53.048720,0.210490,1.087633,0.540005
4,Best high saliency,51.289271,0.362939,0.917167,0.342786


==> data/rawmal_best_conditions.csv <==
x,label,accuracy,accuracy_sd
1,No cutout,72.825067,0.162858
2,Best random,71.548800,0.452028
3,Best low saliency,71.431267,1.118762
4,Best high saliency,70.660467,1.032377


==> data/rawmal_error_m4.csv <==
area,baseline_error,baseline_sd,random_error,random_sd,low_error,low_sd,high_error,high_sd
5,27.174933,0.162858,29.133567,0.480448,29.055967,0.625947,29.339533,1.032377
10,27.174933,0.162858,29.117200,0.659460,28.980200,0.502006,29.575433,0.620130
20,27.174933,0.162858,29.377600,0.896927,28.919833,0.322737,30.324033,0.739723
30,27.174933,0.162858,28.451200,0.452028,28.568733,1.118762,30.455133,0.705189


==> data/rawmal_error_m8.csv <==
area,baseline_error,baseline_sd,random_error,random_sd,low_error,low_sd,high_error,high_sd
5,27.174933,0.162858,29.413933,0.433557,29.977433,0.574887,29.993733,0.235790
10,27.174933,0.162858,29.030100,0.813088,29.371700,0.572695,30.155233,0.770034
20,27.174933,0.162858,29.071867,0.330253,29.228833,1.091639,30.254167,0.596022
30,27.174933,0.162858,28.767400,0.615908,29.170767,0.845034,30.327200,0.304936


==> data/rawmal_low_seed_effects_m4.csv <==
area,seed42,seed43,seed44,mean
5.000000,0.170100,0.366200,-0.303500,0.077600
10.000000,0.328000,0.006800,0.076200,0.137000
20.000000,1.129700,-0.230000,0.473600,0.457767
30.000000,-0.272200,1.011200,-1.091600,-0.117533


==> data/rawmal_low_seed_effects_m8.csv <==
area,seed42,seed43,seed44,mean
5.000000,-0.578500,-0.243600,-0.868400,-0.563500
10.000000,0.962300,-1.453600,-0.533500,-0.341600
20.000000,-0.167400,0.763600,-1.067100,-0.156967
30.000000,0.421900,0.111600,-1.743600,-0.403367


==> data/rawmal_paired_m4.csv <==
area,low_effect,low_sd,high_effect,high_sd
5,0.077600,0.344299,-0.205967,0.799333
10,0.137000,0.169011,-0.458233,0.244928
20,0.457767,0.679988,-0.946433,0.419359
30,-0.117533,1.059898,-2.003933,0.796164


==> data/rawmal_paired_m8.csv <==
area,low_effect,low_sd,high_effect,high_sd
5,-0.563500,0.312670,-0.579800,0.201716
10,-0.341600,1.219329,-1.125133,0.991832
20,-0.156967,0.915395,-1.182300,0.293405
30,-0.403367,1.171000,-1.559800,0.729652


==> data/rawmal_secondary_metrics.csv <==
x,label,aulc,aulc_sd,degradation,degradation_sd
1,No cutout,68.047331,0.342188,0.732300,0.632369
2,Best random,67.468204,0.413342,0.562600,0.431920
3,Best low saliency,67.438382,0.515591,0.392867,0.237238
4,Best high saliency,67.600112,0.815767,0.649667,0.422406


==> data/representative_validation_error.csv <==
epoch,cifar_none_val_error,cifar_low_val_error,rawmal_none_val_error,rawmal_random_val_error
1,98.466200,94.119900,77.890900,72.433000
2,79.193500,60.008000,57.518500,49.727800
3,70.027600,53.605200,56.259500,44.329800
4,60.009200,51.818700,55.973700,36.780000
5,66.399400,55.700800,52.134100,38.356100
6,57.168000,52.374800,44.727200,34.677200
7,54.959800,55.952400,47.513300,34.534200
8,50.440000,54.023400,37.704200,33.400500
9,54.217600,53.962500,43.405700,32.853300
10,51.917500,50.908800,36.134900,36.472400
11,51.136300,55.529600,38.592900,33.567900
12,54.955200,51.430400,41.860800,35.137200
13,52.429900,52.858500,33.317500,36.166200
14,51.251100,52.663100,36.615300,36.483300
15,54.918400,56.244300,34.157200,32.804300
16,53.820100,51.282200,32.494000,33.637300
17,51.567100,52.896400,38.320700,32.221800
18,55.638800,50.766300,33.463100,36.407100
19,58.175600,50.816900,32.253100,31.978200
20,55.753700,49.746100,33.846900,34.586000
21,57.114000,51.459100,32.985400,34.994300
22,56.949700,51.813000,31.545400,32.494000
23,55.239000,52.604500,29.864400,34.300100
24,54.209600,52.819400,32.078900,33.965300
25,54.425600,49.410600,34.882700,32.741700
26,52.024400,51.493600,34.547900,35.583600
27,62.860800,51.664800,34.530200,35.465200
28,55.228600,50.790400,31.538500,34.523400
29,54.627800,51.699200,32.730800,32.472200
30,52.886000,49.463500,32.518500,33.449500
31,52.920500,51.472900,31.259500,35.224300
32,52.340300,48.067600,29.516000,31.842100
33,53.241000,49.978200,29.571800,30.422500
34,54.013100,50.395200,27.792900,35.677500
35,54.901200,50.533100,28.605500,33.159600
36,53.037700,53.746600,27.922200,31.594300
37,52.273700,50.985800,28.591800,34.411700
38,52.140400,49.334800,27.643200,31.098900
39,53.466200,51.508500,27.102800,30.042700
40,52.377100,50.118300,29.641200,31.339800
41,53.269800,49.798900,29.467000,31.440500
42,52.779200,48.897100,33.425000,30.565400
43,52.321900,49.936800,44.071200,46.732100
44,50.982300,47.694200,39.988000,31.755000
45,51.307400,48.714400,32.005400,32.375600
46,52.821700,48.938400,32.123800,30.268700
47,54.792000,47.835500,29.243800,31.290800
48,50.950100,51.430400,28.598700,33.487600
49,51.108700,50.603200,29.069600,30.659300
50,44.870200,49.642700,29.292800,30.112200
51,41.008700,50.002300,28.623100,30.551800
52,38.948800,47.688400,29.477900,40.207200
53,38.716700,48.634000,30.000500,31.639300
54,38.191600,49.491000,29.237000,30.335400
55,37.766500,50.810000,29.132200,29.759600
56,37.883700,47.149600,29.181200,28.971600
57,38.100900,49.371600,28.766100,32.626000
58,38.291600,49.741500,28.846400,32.382400
59,38.254800,48.477700,28.152200,30.460600
60,38.777600,50.590500,29.522800,30.300000
61,38.901700,49.503700,28.194400,30.962800
62,38.176700,50.782400,28.480200,30.833500
63,42.716000,49.401400,29.467000,30.547700
64,59.715100,46.626800,28.480200,32.556600
65,52.481600,46.802600,28.679000,32.308900
66,49.131400,46.872700,29.149900,30.429300
67,44.933400,38.783300,28.312800,30.938300
68,40.754800,37.203600,28.853200,30.666100
69,39.548500,36.634900,29.094100,30.875700
70,39.062500,38.091700,28.511500,30.014200
71,38.750000,45.089600,28.790600,30.969600
72,38.349000,38.419100,28.647600,30.063200
73,38.439800,37.444900,28.145400,30.516400
74,38.581100,37.000200,28.281500,30.907000
75,38.324900,37.312700,28.201200,30.408900
76,38.324900,37.364400,28.672100,29.121300
77,38.166400,37.811400,28.040600,29.069600
78,38.264000,83.552400,28.344100,29.648000
79,37.685000,42.135800,28.399900,29.139000
80,37.782600,37.184100,28.208000,28.866800
81,37.411500,36.783100,28.350900,28.797400
82,37.860800,36.683100,28.598700,29.107700
83,37.706800,36.891100,28.797400,28.933500
84,37.997500,36.698100,28.288300,29.163500
85,37.863100,37.006000,28.232500,28.884500
86,37.624100,36.839400,28.263800,28.288300
87,37.702200,37.047300,28.462500,28.542800
88,37.782600,37.203600,28.685800,29.250600
89,37.797600,37.186400,28.183500,28.605500
90,37.687300,37.318500,28.462500,28.971600
91,37.943500,37.047300,28.406700,28.493800
92,37.513800,37.284000,28.518300,28.654500
93,37.728600,37.492000,28.518300,28.487000
94,37.821700,37.809100,28.741600,28.375400
95,37.763100,37.540200,28.710300,28.406700
96,37.672300,37.518400,28.909000,28.685800
97,37.440300,37.477000,28.685800,28.884500
98,37.591900,37.579300,28.462500,28.574200
99,37.626400,37.770000,28.462500,28.406700
100,37.489700,37.672300,28.518300,28.574200

